Seven-year periodic variations in the methanol maser line displayed by the massive protostar IRAS 20216+4104

Aims: We report the discovery and analysis of a periodic methanol maser in the massive protostar IRAS 20216+4104. Methods: To obtain the light curve, we used the 6.7 GHz methanol maser spectra collected between 2000-2003 and 2009-2023 with the Hartebeesthoek and Torun radio telescopes, as well as spectra from the literature reported prior to 1992. Results: The velocity-integrated flux density shows sinusoidal-like variations with a period of 6.9 +/- 0.03 yr. All but one of the features show periodic changes with a relative amplitude of 2 up to >89. A slightly variable feature displays a moderate anti-correlation between the flux density and the other significantly variable features. The maser emission appears to follow the continuum emission of the red-shifted outflow cavity. A maximum emission of 3.4 and 4.6 mu m precedes the maser peak by 15 % of the period and the (infrared) IR light centroids show time-dependent displacement. The periodic behaviour of the maser and IR emission is likely due to the eclipsing effect from a wobbling inner disk.

==> cont_fl-G78-massi.dat <==
Julian day	K(mag)       Polygon
====================================	
2451741.90278 10.536  0.002   S
2452099.7087  10.284   0.003
2452830.5000  10.021   0.000
2453953.4562  11.228   0.002
2456099.8447  11.159   0.001
2459155.6312  10.573   0.001
2451741.90278 10.690  0.002   S1
2452099.7087  10.442   0.003
2452830.5000  10.153   0.000
2453953.4562  11.368   0.003
2456099.8447  11.353   0.001
2459155.6312  10.811   0.001
2451741.90278 11.818  0.004    
2452099.7087  11.560   0.005
2452830.5000  11.142   0.001  S1a
2453953.4562  12.233   0.004
2456099.8447  12.487   0.003
2459155.6312  12.005   0.001
2451741.90278 11.076  0.003   S1b
2452099.7087  10.903   0.004
2452830.5000  10.697   0.001
2453953.4562  12.000   0.003
2456099.8447  11.821   0.002
2459155.6312  11.232   0.001
2451741.90278 12.673  0.006   S2
2452099.7087  12.381   0.007
2452830.5000  12.300   0.001
2453953.4562  13.371   0.007
2456099.8447  13.039   0.003
2459155.6312  12.347   0.001
2451741.90278 11.579  0.003   N1
2452099.7087  12.316   0.007
2452830.5000  12.948   0.002
2453953.4562  12.285   0.004
2456099.8447  11.523   0.001
2459155.6312  11.347   0.001
2451741.90278 12.361  0.005   N2
2452099.7087  12.762   0.008
2452830.5000  13.978   0.005
2453953.4562  12.826   0.005
2456099.8447  12.634   0.002
2459155.6312  12.780   0.002
2451741.90278 13.147  0.007   N3
2452099.7087  14.226   0.016
2452830.5000  14.432   0.006
2453953.4562  13.279   0.006
2456099.8447  13.944   0.006
2459155.6312  14.553   0.006
2451741.90278 15.242  0.019     PD
2452099.7087  15.316   0.027
2452830.5000  15.659   0.010
2453953.4562  15.644   0.019
2456099.8447  15.632   0.012
2459155.6312  15.968   0.012


==> g78-neo-offset.dat <==
%PDF-1.2
%âãÏÓ
7 0 obj
<</Type/Font
/FirstChar 0
/LastChar 0
/Widths 8 0 R
/FontDescriptor 9 0 R
/Subtype /TrueType
/BaseFont /TimesNewRomanPSMT
>>
endobj
8 0 obj
[ 777]
endobj
9 0 obj
<</Type/FontDescriptor
/FontName /TimesNewRomanPSMT
/Flags 4
/CapHeight 1024
/Ascent 1825
/Descent 443
/ItalicAngle 0
/StemV 87.8698
/XHeight 512
/FontBBox [-1164 -628 4096 2062]
>>
endobj
10 0 obj
<</Type/Font
/Subtype /Type1
/BaseFont /Symbol
>>
endobj
11 0 obj
<</Type/Font
/FirstChar 0
/LastChar 0
/Widths 12 0 R
/FontDescriptor 13 0 R
/Subtype /TrueType
/BaseFont /TimesNewRomanPSMT
>>
endobj
12 0 obj
[ 777]
endobj
13 0 obj
<</Type/FontDescriptor
/FontName /TimesNewRomanPSMT
/Flags 4
/CapHeight 1024
/Ascent 1825
/Descent 443
/ItalicAngle 0
/StemV 87.8698
/XHeight 512
/FontBBox [-1164 -628 4096 2062]
>>
endobj
14 0 obj
<</Type/Font
/FirstChar 0
/LastChar 0
/Widths 15 0 R
/FontDescriptor 16 0 R
/Subtype /TrueType
/BaseFont /TimesNewRomanPSMT
>>
endobj
15 0 obj
[ 777]
endobj
16 0 obj
<</Type/FontDescriptor
/FontName /TimesNewRomanPSMT
/Flags 4
/CapHeight 1024
/Ascent 1825
/Descent 443
/ItalicAngle 0
/StemV 87.8698
/XHeight 512
/FontBBox [-1164 -628 4096 2062]
>>
endobj
6 0 obj
<<
/Length 5 0 R
>>
stream
/ExtGState1 gs
/DeviceRGB CS
/DeviceRGB cs
0 0 0 SC
0 0 0 sc
0.101485 0 0  0.063665 0 0 cm
1 0 0 1  -209.51 9.78 cm
209.51 -9.78 1729.53 2035.64 re W* n
q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
13 w
1 J
1 j
4028.05 2308.01 m
4028.05 2238.99 l
S
13 w
3783.96 2308.01 m
3783.96 2272.96 l
S
13 w
3538.95 2308.01 m
3538.95 2238.99 l
S
13 w
3294.99 2308.01 m
3294.99 2272.96 l
S
13 w
3051.04 2308.01 m
3051.04 2238.99 l
S
13 w
2806.02 2308.01 m
2806.02 2272.96 l
S
13 w
2561.93 2308.01 m
2561.93 2238.99 l
S
13 w
2317.98 2308.01 m
2317.98 2272.96 l
S
13 w
2074.02 2308.01 m
2074.02 2238.99 l
S
13 w
1829.01 2308.01 m
1829.01 2272.96 l
S
13 w
1585.05 2308.01 m
1585.05 2238.99 l
S
13 w
1340.97 2308.01 m
1340.97 2272.96 l
S
13 w
1095.95 2308.01 m
1095.95 2238.99 l
S
13 w
852 2308.01 m
852 2272.96 l
S
13 w
4028.05 2308.01 m
852 2308.01 l
S
13 w
852 2308.01 m
920.98 2308.01 l
S
13 w
852 2061.99 m
887.02 2061.99 l
S
13 w
852 1814.96 m
920.98 1814.96 l
S
13 w
852 1569.02 m
887.02 1569.02 l
S
13 w
852 1321.99 m
920.98 1321.99 l
S
13 w
852 1075.96 m
887.02 1075.96 l
S
13 w
852 829.02 m
920.98 829.02 l
S
13 w
852 582.99 m
887.02 582.99 l
S
13 w
852 335.97 m
920.98 335.97 l
S
13 w
852 2308.01 m
852 335.97 l
S
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 3977 2475 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font1 121 Tf
(-) Tj
40 0 Td (3) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 3488 2475 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font1 121 Tf
(-) Tj
40 0 Td (2) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 3000 2475 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font1 121 Tf
(-) Tj
40 0 Td (1) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2531 2475 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font1 121 Tf
(0) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2043 2475 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font1 121 Tf
(1) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 1554 2475 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font1 121 Tf
(2) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 1065 2475 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font1 121 Tf
(3) Tj
ET
Q
Q
Q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
13 w
1 J
1 j
4028.05 2308.01 m
4028.05 2238.99 l
S
13 w
3783.96 2308.01 m
3783.96 2272.96 l
S
13 w
3538.95 2308.01 m
3538.95 2238.99 l
S
13 w
3294.99 2308.01 m
3294.99 2272.96 l
S
13 w
3051.04 2308.01 m
3051.04 2238.99 l
S
13 w
2806.02 2308.01 m
2806.02 2272.96 l
S
13 w
2561.93 2308.01 m
2561.93 2238.99 l
S
13 w
2317.98 2308.01 m
2317.98 2272.96 l
S
13 w
2074.02 2308.01 m
2074.02 2238.99 l
S
13 w
1829.01 2308.01 m
1829.01 2272.96 l
S
13 w
1585.05 2308.01 m
1585.05 2238.99 l
S
13 w
1340.97 2308.01 m
1340.97 2272.96 l
S
13 w
1095.95 2308.01 m
1095.95 2238.99 l
S
13 w
852 2308.01 m
852 2272.96 l
S
13 w
4028.05 2308.01 m
852 2308.01 l
S
13 w
4028.05 2308.01 m
3959.07 2308.01 l
S
13 w
4028.05 2061.99 m
3993.03 2061.99 l
S
13 w
4028.05 1814.96 m
3959.07 1814.96 l
S
13 w
4028.05 1569.02 m
3993.03 1569.02 l
S
13 w
4028.05 1321.99 m
3959.07 1321.99 l
S
13 w
4028.05 1075.96 m
3993.03 1075.96 l
S
13 w
4028.05 829.02 m
3959.07 829.02 l
S
13 w
4028.05 582.99 m
3993.03 582.99 l
S
13 w
4028.05 335.97 m
3959.07 335.97 l
S
13 w
4028.05 2308.01 m
4028.05 335.97 l
S
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 676 2339 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font1 121 Tf
(-) Tj
40 0 Td (2) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 676 1846 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font1 121 Tf
(-) Tj
40 0 Td (1) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 716 1353 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font1 121 Tf
(0) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 716 860 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font1 121 Tf
(1) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 716 367 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font1 121 Tf
(2) Tj
ET
Q
Q
Q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
13 w
1 J
1 j
4028.05 335.97 m
4028.05 405 l
S
13 w
3783.96 335.97 m
3783.96 371.02 l
S
13 w
3538.95 335.97 m
3538.95 405 l
S
13 w
3294.99 335.97 m
3294.99 371.02 l
S
13 w
3051.04 335.97 m
3051.04 405 l
S
13 w
2806.02 335.97 m
2806.02 371.02 l
S
13 w
2561.93 335.97 m
2561.93 405 l
S
13 w
2317.98 335.97 m
2317.98 371.02 l
S
13 w
2074.02 335.97 m
2074.02 405 l
S
13 w
1829.01 335.97 m
1829.01 371.02 l
S
13 w
1585.05 335.97 m
1585.05 405 l
S
13 w
1340.97 335.97 m
1340.97 371.02 l
S
13 w
1095.95 335.97 m
1095.95 405 l
S
13 w
852 335.97 m
852 371.02 l
S
13 w
4028.05 335.97 m
852 335.97 l
S
13 w
852 2308.01 m
920.98 2308.01 l
S
13 w
852 2061.99 m
887.02 2061.99 l
S
13 w
852 1814.96 m
920.98 1814.96 l
S
13 w
852 1569.02 m
887.02 1569.02 l
S
13 w
852 1321.99 m
920.98 1321.99 l
S
13 w
852 1075.96 m
887.02 1075.96 l
S
13 w
852 829.02 m
920.98 829.02 l
S
13 w
852 582.99 m
887.02 582.99 l
S
13 w
852 335.97 m
920.98 335.97 l
S
13 w
852 2308.01 m
852 335.97 l
S
13 w
4028.05 2308.01 m
4028.05 2238.99 l
S
13 w
3783.96 2308.01 m
3783.96 2272.96 l
S
13 w
3538.95 2308.01 m
3538.95 2238.99 l
S
13 w
3294.99 2308.01 m
3294.99 2272.96 l
S
13 w
3051.04 2308.01 m
3051.04 2238.99 l
S
13 w
2806.02 2308.01 m
2806.02 2272.96 l
S
13 w
2561.93 2308.01 m
2561.93 2238.99 l
S
13 w
2317.98 2308.01 m
2317.98 2272.96 l
S
13 w
2074.02 2308.01 m
2074.02 2238.99 l
S
13 w
1829.01 2308.01 m
1829.01 2272.96 l
S
13 w
1585.05 2308.01 m
1585.05 2238.99 l
S
13 w
1340.97 2308.01 m
1340.97 2272.96 l
S
13 w
1095.95 2308.01 m
1095.95 2238.99 l
S
13 w
852 2308.01 m
852 2272.96 l
S
13 w
4028.05 2308.01 m
852 2308.01 l
S
13 w
852 2308.01 m
920.98 2308.01 l
S
13 w
852 2061.99 m
887.02 2061.99 l
S
13 w
852 1814.96 m
920.98 1814.96 l
S
13 w
852 1569.02 m
887.02 1569.02 l
S
13 w
852 1321.99 m
920.98 1321.99 l
S
13 w
852 1075.96 m
887.02 1075.96 l
S
13 w
852 829.02 m
920.98 829.02 l
S
13 w
852 582.99 m
887.02 582.99 l
S
13 w
852 335.97 m
920.98 335.97 l
S
13 w
852 2308.01 m
852 335.97 l
S
Q
q
q
Q
402.94 1762.66 m
1905.45 1762.66 l
1905.45 274.57 l
402.94 274.57 l
h
W* n
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
5 w
1 J
1 j
2303.97 1201.01 m
2469.96 1201.01 l
S
5 w
2303.97 1234.98 m
2303.97 1167.03 l
S
5 w
2635.94 1201.01 m
2469.96 1201.01 l
S
5 w
2635.94 1234.98 m
2635.94 1167.03 l
S
5 w
2550.97 1274.01 m
2723.03 1274.01 l
S
5 w
2550.97 1307.99 m
2550.97 1240.04 l
S
5 w
2894.96 1274.01 m
2723.03 1274.01 l
S
5 w
2894.96 1307.99 m
2894.96 1240.04 l
S
5 w
1906.06 1537.03 m
2084.99 1537.03 l
S
5 w
1906.06 1571 m
1906.06 1502.97 l
S
5 w
2263 1537.03 m
2084.99 1537.03 l
S
5 w
2263 1571 m
2263 1502.97 l
S
5 w
2054.99 1563.96 m
2208.03 1563.96 l
S
5 w
2054.99 1598.02 m
2054.99 1529.99 l
S
5 w
2361.99 1563.96 m
2208.03 1563.96 l
S
5 w
2361.99 1598.02 m
2361.99 1529.99 l
S
5 w
899.97 1901.97 m
1100.97 1901.97 l
S
5 w
899.97 1936.03 m
899.97 1868 l
S
5 w
1301.98 1901.97 m
1100.97 1901.97 l
S
5 w
1301.98 1936.03 m
1301.98 1868 l
S
5 w
1210 2075.99 m
1397 2075.99 l
S
5 w
1210 2109.96 m
1210 2042.01 l
S
5 w
1585.05 2075.99 m
1397 2075.99 l
S
5 w
1585.05 2109.96 m
1585.05 2042.01 l
S
5 w
1199.03 1932.96 m
1375.99 1932.96 l
S
5 w
1199.03 1967.02 m
1199.03 1898.99 l
S
5 w
1552.94 1932.96 m
1375.99 1932.96 l
S
5 w
1552.94 1967.02 m
1552.94 1898.99 l
S
5 w
2328.95 1466.01 m
2520.04 1466.01 l
S
5 w
2328.95 1499.99 m
2328.95 1432.04 l
S
5 w
2712.06 1466.01 m
2520.04 1466.01 l
S
5 w
2712.06 1499.99 m
2712.06 1432.04 l
S
5 w
2525.99 1225.04 m
2758.05 1225.04 l
S
5 w
2525.99 1259.01 m
2525.99 1190.98 l
S
5 w
2989.98 1225.04 m
2758.05 1225.04 l
S
5 w
2989.98 1259.01 m
2989.98 1190.98 l
S
5 w
3298.96 808.97 m
3490.98 808.97 l
S
5 w
3298.96 843.03 m
3298.96 774.99 l
S
5 w
3681.94 808.97 m
3490.98 808.97 l
S
5 w
3681.94 843.03 m
3681.94 774.99 l
S
5 w
3003.06 820.98 m
3217.02 820.98 l
S
5 w
3003.06 854.96 m
3003.06 787.01 l
S
5 w
3432.04 820.98 m
3217.02 820.98 l
S
5 w
3432.04 854.96 m
3432.04 787.01 l
S
5 w
3370.98 757.01 m
3575.03 757.01 l
S
5 w
3370.98 790.99 m
3370.98 723.04 l
S
5 w
3778.01 757.01 m
3575.03 757.01 l
S
5 w
3778.01 790.99 m
3778.01 723.04 l
S
5 w
3279 848.99 m
3418.03 848.99 l
S
5 w
3279 882.97 m
3279 815.02 l
S
5 w
3557.98 848.99 m
3418.03 848.99 l
S
5 w
3557.98 882.97 m
3557.98 815.02 l
S
5 w
3379.04 877 m
3504.06 877 l
S
5 w
3379.04 910.98 m
3379.04 843.03 l
S
5 w
3628.02 877 m
3504.06 877 l
S
5 w
3628.02 910.98 m
3628.02 843.03 l
S
5 w
2485.02 1120.96 m
2712.06 1120.96 l
S
5 w
2485.02 1155.02 m
2485.02 1086.98 l
S
5 w
2940.03 1120.96 m
2712.06 1120.96 l
S
5 w
2940.03 1155.02 m
2940.03 1086.98 l
S
5 w
2612.02 1458.97 m
2790.96 1458.97 l
S
5 w
2612.02 1493.03 m
2612.02 1424.99 l
S
5 w
2970.03 1458.97 m
2790.96 1458.97 l
S
5 w
2970.03 1493.03 m
2970.03 1424.99 l
S
5 w
2413 1423.01 m
2635.02 1423.01 l
S
5 w
2413 1456.98 m
2413 1389.03 l
S
5 w
2855.98 1423.01 m
2635.02 1423.01 l
S
5 w
2855.98 1456.98 m
2855.98 1389.03 l
S
5 w
1721.04 1652.96 m
1998.03 1652.96 l
S
5 w
1721.04 1687.02 m
1721.04 1618.98 l
S
5 w
2275.03 1652.96 m
1998.03 1652.96 l
S
5 w
2275.03 1687.02 m
2275.03 1618.98 l
S
Q
Q
q
Q
q
q
Q
402.94 1762.66 m
1905.45 1762.66 l
1905.45 274.57 l
402.94 274.57 l
h
W* n
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
0 w
1 J
1 j
2469.03 1201.01 m
2471.01 1201.01 l
S
0 w
2721.97 1274.01 m
2723.96 1274.01 l
S
0 w
2083.93 1537.03 m
2086.05 1537.03 l
S
0 w
2206.97 1563.96 m
2208.95 1563.96 l
S
0 w
1100.05 1901.97 m
1102.03 1901.97 l
S
0 w
1395.94 2075.99 m
1398.06 2075.99 l
S
0 w
1375.06 1932.96 m
1377.04 1932.96 l
S
0 w
2518.98 1466.01 m
2520.97 1466.01 l
S
0 w
2756.99 1225.04 m
2758.98 1225.04 l
S
0 w
3490.05 808.97 m
3492.03 808.97 l
S
0 w
3215.96 820.98 m
3217.95 820.98 l
S
0 w
3573.97 757.01 m
3575.95 757.01 l
S
0 w
3416.97 848.99 m
3418.95 848.99 l
S
0 w
3503 877 m
3504.98 877 l
S
0 w
2711 1120.96 m
2712.99 1120.96 l
S
0 w
2790.03 1458.97 m
2792.01 1458.97 l
S
0 w
2633.96 1423.01 m
2635.94 1423.01 l
S
0 w
1996.98 1652.96 m
1998.96 1652.96 l
S
Q
Q
q
Q
q
q
Q
402.94 1762.66 m
1905.45 1762.66 l
1905.45 274.57 l
402.94 274.57 l
h
W* n
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
5 w
1 J
1 j
2469.96 1111.01 m
2469.96 1201.01 l
S
5 w
2435.99 1111.01 m
2504.05 1111.01 l
S
5 w
2469.96 1291.99 m
2469.96 1201.01 l
S
5 w
2435.99 1291.99 m
2504.05 1291.99 l
S
5 w
2723.03 1163.97 m
2723.03 1274.01 l
S
5 w
2688.93 1163.97 m
2756.99 1163.97 l
S
5 w
2723.03 1382.98 m
2723.03 1274.01 l
S
5 w
2688.93 1382.98 m
2756.99 1382.98 l
S
5 w
2084.99 1444.96 m
2084.99 1537.03 l
S
5 w
2051.03 1444.96 m
2118.95 1444.96 l
S
5 w
2084.99 1629.01 m
2084.99 1537.03 l
S
5 w
2051.03 1629.01 m
2118.95 1629.01 l
S
5 w
2208.03 1474.96 m
2208.03 1563.96 l
S
5 w
2174.06 1474.96 m
2241.99 1474.96 l
S
5 w
2208.03 1651.96 m
2208.03 1563.96 l
S
5 w
2174.06 1651.96 m
2241.99 1651.96 l
S
5 w
1100.97 1817.03 m
1100.97 1901.97 l
S
5 w
1067.01 1817.03 m
1134.94 1817.03 l
S
5 w
1100.97 1986.99 m
1100.97 1901.97 l
S
5 w
1067.01 1986.99 m
1134.94 1986.99 l
S
5 w
1397 1995.03 m
1397 2075.99 l
S
5 w
1363.03 1995.03 m
1430.96 1995.03 l
S
5 w
1397 2157.03 m
1397 2075.99 l
S
5 w
1363.03 2157.03 m
1430.96 2157.03 l
S
5 w
1375.99 1828.97 m
1375.99 1932.96 l
S
5 w
1342.02 1828.97 m
1409.95 1828.97 l
S
5 w
1375.99 2036.96 m
1375.99 1932.96 l
S
5 w
1342.02 2036.96 m
1409.95 2036.96 l
S
5 w
2520.04 1371.96 m
2520.04 1466.01 l
S
5 w
2485.95 1371.96 m
2554.01 1371.96 l
S
5 w
2520.04 1559.98 m
2520.04 1466.01 l
S
5 w
2485.95 1559.98 m
2554.01 1559.98 l
S
5 w
2758.05 1145.98 m
2758.05 1225.04 l
S
5 w
2723.96 1145.98 m
2792.01 1145.98 l
S
5 w
2758.05 1304.01 m
2758.05 1225.04 l
S
5 w
2723.96 1304.01 m
2792.01 1304.01 l
S
5 w
3490.98 689.97 m
3490.98 808.97 l
S
5 w
3457.01 689.97 m
3524.94 689.97 l
S
5 w
3490.98 926.97 m
3490.98 808.97 l
S
5 w
3457.01 926.97 m
3524.94 926.97 l
S
5 w
3217.02 725.02 m
3217.02 820.98 l
S
5 w
3183.06 725.02 m
3250.98 725.02 l
S
5 w
3217.02 917.03 m
3217.02 820.98 l
S
5 w
3183.06 917.03 m
3250.98 917.03 l
S
5 w
3575.03 631.97 m
3575.03 757.01 l
S
5 w
3541.06 631.97 m
3608.99 631.97 l
S
5 w
3575.03 881.97 m
3575.03 757.01 l
S
5 w
3541.06 881.97 m
3608.99 881.97 l
S
5 w
3418.03 773 m
3418.03 848.99 l
S
5 w
3384.06 773 m
3451.99 773 l
S
5 w
3418.03 924.98 m
3418.03 848.99 l
S
5 w
3384.06 924.98 m
3451.99 924.98 l
S
5 w
3504.06 793.97 m
3504.06 877 l
S
5 w
3469.96 793.97 m
3538.02 793.97 l
S
5 w
3504.06 961.03 m
3504.06 877 l
S
5 w
3469.96 961.03 m
3538.02 961.03 l
S
5 w
2712.06 1000.97 m
2712.06 1120.96 l
S
5 w
2677.97 1000.97 m
2746.02 1000.97 l
S
5 w
2712.06 1240.04 m
2712.06 1120.96 l
S
5 w
2677.97 1240.04 m
2746.02 1240.04 l
S
5 w
2790.96 1321 m
2790.96 1458.97 l
S
5 w
2756.99 1321 m
2825.05 1321 l
S
5 w
2790.96 1597.02 m
2790.96 1458.97 l
S
5 w
2756.99 1597.02 m
2825.05 1597.02 l
S
5 w
2635.02 1294.98 m
2635.02 1423.01 l
S
5 w
2601.05 1294.98 m
2668.98 1294.98 l
S
5 w
2635.02 1552.03 m
2635.02 1423.01 l
S
5 w
2601.05 1552.03 m
2668.98 1552.03 l
S
5 w
1998.03 1469 m
1998.03 1652.96 l
S
5 w
1963.94 1469 m
2032 1469 l
S
5 w
1998.03 1837 m
1998.03 1652.96 l
S
5 w
1963.94 1837 m
2032 1837 l
S
Q
Q
q
Q
q
q
Q
402.94 1762.66 m
1905.45 1762.66 l
1905.45 274.57 l
402.94 274.57 l
h
W* n
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
0 0 1 sc
6 w
1 J
1 j
0 0 1 SC
2425.02 1200.51 m
2425.02 1175.9 2444.98 1156.01 2469.56 1156.01 c
2494.14 1156.01 2513.96 1175.9 2513.96 1200.51 c
2513.96 1225.04 2494.14 1245.01 2469.56 1245.01 c
2444.98 1245.01 2425.02 1225.04 2425.02 1200.51 c
h
b*
6 w
2677.97 1273.52 m
2677.97 1248.9 2697.92 1229.02 2722.5 1229.02 c
2747.08 1229.02 2767.04 1248.9 2767.04 1273.52 c
2767.04 1298.04 2747.08 1318.01 2722.5 1318.01 c
2697.92 1318.01 2677.97 1298.04 2677.97 1273.52 c
h
b*
6 w
2040.06 1536.53 m
2040.06 1511.92 2059.88 1492.03 2084.46 1492.03 c
2109.04 1492.03 2129 1511.92 2129 1536.53 c
2129 1561.06 2109.04 1581.03 2084.46 1581.03 c
2059.88 1581.03 2040.06 1561.06 2040.06 1536.53 c
h
b*
0 0.5 1 sc
6 w
0 0.5 1 SC
2162.96 1563.46 m
2162.96 1538.93 2182.92 1518.96 2207.5 1518.96 c
2232.08 1518.96 2252.03 1538.93 2252.03 1563.46 c
2252.03 1588.07 2232.08 1607.96 2207.5 1607.96 c
2182.92 1607.96 2162.96 1588.07 2162.96 1563.46 c
h
b*
6 w
1056.04 1901.47 m
1056.04 1876.95 1075.86 1856.97 1100.45 1856.97 c
1125.03 1856.97 1144.98 1876.95 1144.98 1901.47 c
1144.98 1926.09 1125.03 1945.97 1100.45 1945.97 c
1075.86 1945.97 1056.04 1926.09 1056.04 1901.47 c
h
b*
0 1 1 sc
6 w
0 1 1 SC
1351.93 2075.49 m
1351.93 2050.96 1371.89 2030.99 1396.47 2030.99 c
1421.05 2030.99 1441.01 2050.96 1441.01 2075.49 c
1441.01 2100.1 1421.05 2119.99 1396.47 2119.99 c
1371.89 2119.99 1351.93 2100.1 1351.93 2075.49 c
h
b*
6 w
1331.05 1932.47 m
1331.05 1907.94 1350.88 1887.97 1375.46 1887.97 c
1400.04 1887.97 1419.99 1907.94 1419.99 1932.47 c
1419.99 1957.08 1400.04 1976.96 1375.46 1976.96 c
1350.88 1976.96 1331.05 1957.08 1331.05 1932.47 c
h
b*
0 1 0.5 sc
6 w
0 1 0.5 SC
2474.98 1465.52 m
2474.98 1440.9 2494.93 1421.02 2519.51 1421.02 c
2544.09 1421.02 2564.05 1440.9 2564.05 1465.52 c
2564.05 1490.04 2544.09 1510.01 2519.51 1510.01 c
2494.93 1510.01 2474.98 1490.04 2474.98 1465.52 c
h
b*
6 w
2712.99 1224.54 m
2712.99 1199.93 2732.94 1179.96 2757.52 1179.96 c
2782.1 1179.96 2802.06 1199.93 2802.06 1224.54 c
2802.06 1249.07 2782.1 1269.04 2757.52 1269.04 c
2732.94 1269.04 2712.99 1249.07 2712.99 1224.54 c
h
b*
0 1 0 sc
6 w
0 1 0 SC
3446.04 808.47 m
3446.04 783.94 3465.87 763.97 3490.45 763.97 c
3515.03 763.97 3534.98 783.94 3534.98 808.47 c
3534.98 833.08 3515.03 852.97 3490.45 852.97 c
3465.87 852.97 3446.04 833.08 3446.04 808.47 c
h
b*
6 w
3171.96 820.49 m
3171.96 795.96 3191.91 775.99 3216.49 775.99 c
3241.07 775.99 3261.03 795.96 3261.03 820.49 c
3261.03 845.1 3241.07 864.99 3216.49 864.99 c
3191.91 864.99 3171.96 845.1 3171.96 820.49 c
h
b*
1 1 0 sc
6 w
1 1 0 SC
3529.96 756.51 m
3529.96 731.9 3549.92 712.01 3574.5 712.01 c
3599.08 712.01 3619.03 731.9 3619.03 756.51 c
3619.03 781.04 3599.08 801.01 3574.5 801.01 c
3549.92 801.01 3529.96 781.04 3529.96 756.51 c
h
b*
6 w
3372.96 848.5 m
3372.96 823.88 3392.92 804 3417.5 804 c
3442.08 804 3462.03 823.88 3462.03 848.5 c
3462.03 873.11 3442.08 892.99 3417.5 892.99 c
3392.92 892.99 3372.96 873.11 3372.96 848.5 c
h
b*
1 0.5 0 sc
6 w
1 0.5 0 SC
3458.99 876.5 m
3458.99 851.89 3478.95 832 3503.53 832 c
3528.11 832 3547.93 851.89 3547.93 876.5 c
3547.93 901.12 3528.11 921 3503.53 921 c
3478.95 921 3458.99 901.12 3458.99 876.5 c
h
b*
6 w
2667 1120.46 m
2667 1095.93 2686.95 1075.96 2711.53 1075.96 c
2736.11 1075.96 2755.94 1095.93 2755.94 1120.46 c
2755.94 1145.07 2736.11 1164.96 2711.53 1164.96 c
2686.95 1164.96 2667 1145.07 2667 1120.46 c
h
b*
1 0 0 sc
6 w
1 0 0 SC
2746.02 1458.47 m
2746.02 1433.94 2765.98 1413.97 2790.56 1413.97 c
2815.14 1413.97 2834.96 1433.94 2834.96 1458.47 c
2834.96 1483.08 2815.14 1502.97 2790.56 1502.97 c
2765.98 1502.97 2746.02 1483.08 2746.02 1458.47 c
h
b*
6 w
2589.95 1422.51 m
2589.95 1397.9 2609.91 1378.01 2634.49 1378.01 c
2659.07 1378.01 2679.02 1397.9 2679.02 1422.51 c
2679.02 1447.04 2659.07 1467.01 2634.49 1467.01 c
2609.91 1467.01 2589.95 1447.04 2589.95 1422.51 c
h
b*
6 w
1952.97 1652.46 m
1952.97 1627.93 1972.92 1607.96 1997.51 1607.96 c
2022.09 1607.96 2042.04 1627.93 2042.04 1652.46 c
2042.04 1677.07 2022.09 1696.96 1997.51 1696.96 c
1972.92 1696.96 1952.97 1677.07 1952.97 1652.46 c
h
b*
Q
Q
q
Q
q
q
Q
402.94 1762.66 m
1905.45 1762.66 l
1905.45 274.57 l
402.94 274.57 l
h
W* n
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
5 w
1 J
1 j
2303.97 1201.01 m
2421.98 1201.01 l
S
5 w
2303.97 1234.98 m
2303.97 1167.03 l
S
5 w
2635.94 1201.01 m
2518.06 1201.01 l
S
5 w
2635.94 1234.98 m
2635.94 1167.03 l
S
5 w
2550.97 1274.01 m
2675.06 1274.01 l
S
5 w
2550.97 1307.99 m
2550.97 1240.04 l
S
5 w
2894.96 1274.01 m
2771 1274.01 l
S
5 w
2894.96 1307.99 m
2894.96 1240.04 l
S
5 w
1906.06 1537.03 m
2037.02 1537.03 l
S
5 w
1906.06 1571 m
1906.06 1502.97 l
S
5 w
2263 1537.03 m
2132.96 1537.03 l
S
5 w
2263 1571 m
2263 1502.97 l
S
5 w
2054.99 1563.96 m
2160.05 1563.96 l
S
5 w
2054.99 1598.02 m
2054.99 1529.99 l
S
5 w
2361.99 1563.96 m
2256 1563.96 l
S
5 w
2361.99 1598.02 m
2361.99 1529.99 l
S
5 w
899.97 1901.97 m
1053 1901.97 l
S
5 w
899.97 1936.03 m
899.97 1868 l
S
5 w
1301.98 1901.97 m
1148.95 1901.97 l
S
5 w
1301.98 1936.03 m
1301.98 1868 l
S
5 w
1210 2075.99 m
1349.03 2075.99 l
S
5 w
1210 2109.96 m
1210 2042.01 l
S
5 w
1585.05 2075.99 m
1444.97 2075.99 l
S
5 w
1585.05 2109.96 m
1585.05 2042.01 l
S
5 w
1199.03 1932.96 m
1328.01 1932.96 l
S
5 w
1199.03 1967.02 m
1199.03 1898.99 l
S
5 w
1552.94 1932.96 m
1423.96 1932.96 l
S
5 w
1552.94 1967.02 m
1552.94 1898.99 l
S
5 w
2328.95 1466.01 m
2471.94 1466.01 l
S
5 w
2328.95 1499.99 m
2328.95 1432.04 l
S
5 w
2712.06 1466.01 m
2568.01 1466.01 l
S
5 w
2712.06 1499.99 m
2712.06 1432.04 l
S
5 w
2525.99 1225.04 m
2709.95 1225.04 l
S
5 w
2525.99 1259.01 m
2525.99 1190.98 l
S
5 w
2989.98 1225.04 m
2806.02 1225.04 l
S
5 w
2989.98 1259.01 m
2989.98 1190.98 l
S
5 w
3298.96 808.97 m
3443 808.97 l
S
5 w
3298.96 843.03 m
3298.96 774.99 l
S
5 w
3681.94 808.97 m
3538.95 808.97 l
S
5 w
3681.94 843.03 m
3681.94 774.99 l
S
5 w
3003.06 820.98 m
3169.05 820.98 l
S
5 w
3003.06 854.96 m
3003.06 787.01 l
S
5 w
3432.04 820.98 m
3264.99 820.98 l
S
5 w
3432.04 854.96 m
3432.04 787.01 l
S
5 w
3370.98 757.01 m
3527.05 757.01 l
S
5 w
3370.98 790.99 m
3370.98 723.04 l
S
5 w
3778.01 757.01 m
3623 757.01 l
S
5 w
3778.01 790.99 m
3778.01 723.04 l
S
5 w
3279 848.99 m
3370.06 848.99 l
S
5 w
3279 882.97 m
3279 815.02 l
S
5 w
3557.98 848.99 m
3466 848.99 l
S
5 w
3557.98 882.97 m
3557.98 815.02 l
S
5 w
3379.04 877 m
3455.96 877 l
S
5 w
3379.04 910.98 m
3379.04 843.03 l
S
5 w
3628.02 877 m
3552.03 877 l
S
5 w
3628.02 910.98 m
3628.02 843.03 l
S
5 w
2485.02 1120.96 m
2663.96 1120.96 l
S
5 w
2485.02 1155.02 m
2485.02 1086.98 l
S
5 w
2940.03 1120.96 m
2760.03 1120.96 l
S
5 w
2940.03 1155.02 m
2940.03 1086.98 l
S
5 w
2612.02 1458.97 m
2742.99 1458.97 l
S
5 w
2612.02 1493.03 m
2612.02 1424.99 l
S
5 w
2970.03 1458.97 m
2839.06 1458.97 l
S
5 w
2970.03 1493.03 m
2970.03 1424.99 l
S
5 w
2413 1423.01 m
2587.04 1423.01 l
S
5 w
2413 1456.98 m
2413 1389.03 l
S
5 w
2855.98 1423.01 m
2682.99 1423.01 l
S
5 w
2855.98 1456.98 m
2855.98 1389.03 l
S
5 w
1721.04 1652.96 m
1950.06 1652.96 l
S
5 w
1721.04 1687.02 m
1721.04 1618.98 l
S
5 w
2275.03 1652.96 m
2046.01 1652.96 l
S
5 w
2275.03 1687.02 m
2275.03 1618.98 l
S
Q
Q
q
Q
q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2470 1128 cm
1 0 0 -1 0 0 cm
1 0 0 1 -30 -121 cm
0 w
BT
/Font2 120 Tf
(1) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2723 1201 cm
1 0 0 -1 0 0 cm
1 0 0 1 -30 -121 cm
0 w
BT
/Font2 120 Tf
(2) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2085 1464 cm
1 0 0 -1 0 0 cm
1 0 0 1 -30 -121 cm
0 w
BT
/Font2 120 Tf
(3) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2208 1491 cm
1 0 0 -1 0 0 cm
1 0 0 1 -30 -121 cm
0 w
BT
/Font2 120 Tf
(4) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 1101 1829 cm
1 0 0 -1 0 0 cm
1 0 0 1 -30 -121 cm
0 w
BT
/Font2 120 Tf
(5) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 1397 2003 cm
1 0 0 -1 0 0 cm
1 0 0 1 -30 -121 cm
0 w
BT
/Font2 120 Tf
(6) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 1376 1860 cm
1 0 0 -1 0 0 cm
1 0 0 1 -30 -121 cm
0 w
BT
/Font2 120 Tf
(7) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2520 1393 cm
1 0 0 -1 0 0 cm
1 0 0 1 -30 -121 cm
0 w
BT
/Font2 120 Tf
(8) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2758 1152 cm
1 0 0 -1 0 0 cm
1 0 0 1 -30 -121 cm
0 w
BT
/Font2 120 Tf
(9) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 3491 736 cm
1 0 0 -1 0 0 cm
1 0 0 1 -60 -121 cm
0 w
BT
/Font2 120 Tf
(1) Tj
60 0 Td (0) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 3217 748 cm
1 0 0 -1 0 0 cm
1 0 0 1 -60 -121 cm
0 w
BT
/Font2 120 Tf
(1) Tj
60 0 Td (1) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 3575 684 cm
1 0 0 -1 0 0 cm
1 0 0 1 -60 -121 cm
0 w
BT
/Font2 120 Tf
(1) Tj
60 0 Td (2) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 3418 776 cm
1 0 0 -1 0 0 cm
1 0 0 1 -60 -121 cm
0 w
BT
/Font2 120 Tf
(1) Tj
60 0 Td (3) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 3504 804 cm
1 0 0 -1 0 0 cm
1 0 0 1 -60 -121 cm
0 w
BT
/Font2 120 Tf
(1) Tj
60 0 Td (4) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2712 1048 cm
1 0 0 -1 0 0 cm
1 0 0 1 -60 -121 cm
0 w
BT
/Font2 120 Tf
(1) Tj
60 0 Td (5) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2791 1386 cm
1 0 0 -1 0 0 cm
1 0 0 1 -60 -121 cm
0 w
BT
/Font2 120 Tf
(1) Tj
60 0 Td (6) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2635 1350 cm
1 0 0 -1 0 0 cm
1 0 0 1 -60 -121 cm
0 w
BT
/Font2 120 Tf
(1) Tj
60 0 Td (7) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 1998 1580 cm
1 0 0 -1 0 0 cm
1 0 0 1 -60 -121 cm
0 w
BT
/Font2 120 Tf
(1) Tj
60 0 Td (8) Tj
ET
Q
Q
Q
q
Q
Q
q
Q
q
q
Q
402.94 1762.66 m
1905.45 1762.66 l
1905.45 274.57 l
402.94 274.57 l
h
W* n
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
5 w
1 J
1 j
2469.96 1111.01 m
2469.96 1153.03 l
S
5 w
2435.99 1111.01 m
2504.05 1111.01 l
S
5 w
2469.96 1291.99 m
2469.96 1248.99 l
S
5 w
2435.99 1291.99 m
2504.05 1291.99 l
S
5 w
2723.03 1163.97 m
2723.03 1226.03 l
S
5 w
2688.93 1163.97 m
2756.99 1163.97 l
S
5 w
2723.03 1382.98 m
2723.03 1321.99 l
S
5 w
2688.93 1382.98 m
2756.99 1382.98 l
S
5 w
2084.99 1444.96 m
2084.99 1488.97 l
S
5 w
2051.03 1444.96 m
2118.95 1444.96 l
S
5 w
2084.99 1629.01 m
2084.99 1585.01 l
S
5 w
2051.03 1629.01 m
2118.95 1629.01 l
S
5 w
2208.03 1474.96 m
2208.03 1515.98 l
S
5 w
2174.06 1474.96 m
2241.99 1474.96 l
S
5 w
2208.03 1651.96 m
2208.03 1612.02 l
S
5 w
2174.06 1651.96 m
2241.99 1651.96 l
S
5 w
1100.97 1817.03 m
1100.97 1853.99 l
S
5 w
1067.01 1817.03 m
1134.94 1817.03 l
S
5 w
1100.97 1986.99 m
1100.97 1950.03 l
S
5 w
1067.01 1986.99 m
1134.94 1986.99 l
S
5 w
1397 1995.03 m
1397 2028.01 l
S
5 w
1363.03 1995.03 m
1430.96 1995.03 l
S
5 w
1397 2157.03 m
1397 2123.97 l
S
5 w
1363.03 2157.03 m
1430.96 2157.03 l
S
5 w
1375.99 1828.97 m
1375.99 1884.98 l
S
5 w
1342.02 1828.97 m
1409.95 1828.97 l
S
5 w
1375.99 2036.96 m
1375.99 1981.03 l
S
5 w
1342.02 2036.96 m
1409.95 2036.96 l
S
5 w
2520.04 1371.96 m
2520.04 1418.03 l
S
5 w
2485.95 1371.96 m
2554.01 1371.96 l
S
5 w
2520.04 1559.98 m
2520.04 1513.99 l
S
5 w
2485.95 1559.98 m
2554.01 1559.98 l
S
5 w
2758.05 1145.98 m
2758.05 1176.98 l
S
5 w
2723.96 1145.98 m
2792.01 1145.98 l
S
5 w
2758.05 1304.01 m
2758.05 1273.02 l
S
5 w
2723.96 1304.01 m
2792.01 1304.01 l
S
5 w
3490.98 689.97 m
3490.98 760.99 l
S
5 w
3457.01 689.97 m
3524.94 689.97 l
S
5 w
3490.98 926.97 m
3490.98 857.03 l
S
5 w
3457.01 926.97 m
3524.94 926.97 l
S
5 w
3217.02 725.02 m
3217.02 773 l
S
5 w
3183.06 725.02 m
3250.98 725.02 l
S
5 w
3217.02 917.03 m
3217.02 868.96 l
S
5 w
3183.06 917.03 m
3250.98 917.03 l
S
5 w
3575.03 631.97 m
3575.03 709.03 l
S
5 w
3541.06 631.97 m
3608.99 631.97 l
S
5 w
3575.03 881.97 m
3575.03 804.99 l
S
5 w
3541.06 881.97 m
3608.99 881.97 l
S
5 w
3418.03 773 m
3418.03 801.01 l
S
5 w
3384.06 773 m
3451.99 773 l
S
5 w
3418.03 924.98 m
3418.03 896.97 l
S
5 w
3384.06 924.98 m
3451.99 924.98 l
S
5 w
3504.06 793.97 m
3504.06 829.02 l
S
5 w
3469.96 793.97 m
3538.02 793.97 l
S
5 w
3504.06 961.03 m
3504.06 924.98 l
S
5 w
3469.96 961.03 m
3538.02 961.03 l
S
5 w
2712.06 1000.97 m
2712.06 1072.98 l
S
5 w
2677.97 1000.97 m
2746.02 1000.97 l
S
5 w
2712.06 1240.04 m
2712.06 1169.02 l
S
5 w
2677.97 1240.04 m
2746.02 1240.04 l
S
5 w
2790.96 1321 m
2790.96 1410.99 l
S
5 w
2756.99 1321 m
2825.05 1321 l
S
5 w
2790.96 1597.02 m
2790.96 1507.03 l
S
5 w
2756.99 1597.02 m
2825.05 1597.02 l
S
5 w
2635.02 1294.98 m
2635.02 1375.03 l
S
5 w
2601.05 1294.98 m
2668.98 1294.98 l
S
5 w
2635.02 1552.03 m
2635.02 1470.98 l
S
5 w
2601.05 1552.03 m
2668.98 1552.03 l
S
5 w
1998.03 1469 m
1998.03 1604.98 l
S
5 w
1963.94 1469 m
2032 1469 l
S
5 w
1998.03 1837 m
1998.03 1701.02 l
S
5 w
1963.94 1837 m
2032 1837 l
S
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2419 2568 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font3 168 Tf
( ) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 671 1456 cm
1 0 0 -1 0 0 cm
0 1 -1 0 0 0 cm
0 w
BT
/Font4 168 Tf
( ) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 585 1958 cm
1 0 0 -1 0 0 cm
0 1 -1 0 0 0 cm
0 w
BT
/Font4 136 Tf
( ) Tj
35 0 Td (D) Tj
100 0 Td (e) Tj
62 0 Td (c) Tj
62 0 Td ( ) Tj
35 0 Td (o) Tj
70 0 Td (f) Tj
46 0 Td (f) Tj
46 0 Td (s) Tj
54 0 Td (e) Tj
62 0 Td (t) Tj
39 0 Td ( ) Tj
35 0 Td (\() Tj
46 0 Td (a) Tj
62 0 Td (r) Tj
46 0 Td (c) Tj
62 0 Td (s) Tj
54 0 Td (e) Tj
62 0 Td (c) Tj
62 0 Td (\)) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2419 151 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font3 168 Tf
( ) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 1943 2639 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font3 136 Tf
(R) Tj
91 0 Td (A) Tj
98 0 Td ( ) Tj
34 0 Td (o) Tj
68 0 Td (f) Tj
45 0 Td (f) Tj
45 0 Td (s) Tj
53 0 Td (e) Tj
60 0 Td (t) Tj
38 0 Td ( ) Tj
34 0 Td (\() Tj
45 0 Td (a) Tj
60 0 Td (r) Tj
45 0 Td (c) Tj
60 0 Td (s) Tj
53 0 Td (e) Tj
60 0 Td (c) Tj
60 0 Td (\)) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 2419 2568 cm
1 0 0 -1 0 0 cm
0 w
BT
/Font3 168 Tf
( ) Tj
ET
Q
Q
Q
q
Q
q
q
Q
q
0.472934 0 0 -0.754229 0 2016.085083 cm
q
1 0 0 1 671 1456 cm
1 0 0 -1 0 0 cm
0 1 -1 0 0 0 cm
0 w
BT
/Font4 168 Tf
( ) Tj
ET
Q
Q
Q
q
Q
Q
q
%%EOF
Q
Q
endstream
endobj
1 0 obj
<</Type/Catalog
/Pages 2 0 R
>>
endobj
2 0 obj
<</Type/Pages
/Count 1
/Kids [3 0 R
]
>>
endobj
3 0 obj
<</Type/Page
/Resources 4 0 R
/Parent 2 0 R
/MediaBox [0 0 176 130]
/Contents 6 0 R
>>
endobj
4 0 obj
<<
/ExtGState<</ExtGState1 17 0 R
>>
/Font<</Font1 7 0 R
/Font2 10 0 R
/Font3 11 0 R
/Font4 14 0 R
>>
/ProcSet[/ImageB
/ImageC
/ImageI
/PDF
/Text
]
>>
endobj
5 0 obj
27604
endobj
17 0 obj
<</Type/ExtGState
/LW 0/LC 0/LJ 0/ML 10/FL 1/SA true
>>
endobj
xref
0 18
0000000000 65535 f 
0000028824 00000 n 
0000028871 00000 n 
0000028927 00000 n 
0000029029 00000 n 
0000029195 00000 n 
0000001168 00000 n 
0000000015 00000 n 
0000000155 00000 n 
0000000177 00000 n 
0000000374 00000 n 
0000000440 00000 n 
0000000583 00000 n 
0000000606 00000 n 
0000000804 00000 n 
0000000947 00000 n 
0000000970 00000 n 
0000029216 00000 n 
trailer
<<
/Size 18
/Root 1 0 R
>>
startxref
29288
%%EOF

